Multi-Task Learning for Visual Scene Understanding

Despite the recent progress in deep learning, most approaches still go for a silo-like solution, focusing on learning each task in isolation: training a separate neural network for each individual task. Many real-world problems, however, call for a multi-modal approach and, therefore, for multi-tasking models. Multi-task learning (MTL) aims to leverage useful information across tasks to improve the generalization capability of a model. This thesis is concerned with multi-task learning in the context of computer vision. First, we review existing approaches for MTL. Next, we propose several methods that tackle important aspects of multi-task learning. The proposed methods are evaluated on various benchmarks. The results show several advances in the state-of-the-art of multi-task learning. Finally, we discuss several possibilities for future work.

==> tikz/datasets/datasets.tikz <==
\documentclass[tikz]{standalone}
\usepackage{pgfplots} 
\usepackage{xcolor}
\begin{document}
\begin{tikzpicture}

\pgfmathsetmacro{\hoffset}{4.5}
\pgfmathsetmacro{\voffset}{4.5}
\pgfmathsetmacro{\width}{125.0}
\pgfmathsetmacro{\height}{125.0}

%%%% First row
\node[inner sep=0pt, label=left:\rotatebox{90}{PASCAL}] () at (0,0)
    {\includegraphics[width=\width,height=\height]{tikz/datasets/pascal_1.jpg}};
\node[inner sep=0pt] () at (\hoffset,0)
    {\includegraphics[width=\width,height=\height]{tikz/datasets/pascal_2.jpg}};
\node[inner sep=0pt] () at (2*\hoffset,0)
    {\includegraphics[width=\width,height=\height]{tikz/datasets/pascal_3.jpg}};

%%%% Second row
\node[inner sep=0pt, label=left:\rotatebox{90}{Cityscapes}] () at (0,-\voffset)
    {\includegraphics[width=\width,height=\height]{tikz/datasets/cityscapes_1.png}};
\node[inner sep=0pt] () at (\hoffset,-\voffset)
    {\includegraphics[width=\width,height=\height]{tikz/datasets/cityscapes_2.png}};
\node[inner sep=0pt] () at (2*\hoffset,-\voffset)
    {\includegraphics[width=\width,height=\height]{tikz/datasets/cityscapes_3.png}};

%%%% Third row
\node[inner sep=0pt, label=left:\rotatebox{90}{NYUD}] () at (0,-2*\voffset)
    {\includegraphics[width=\width,height=\height]{tikz/datasets/nyud_1.jpg}};
\node[inner sep=0pt] () at (\hoffset,-2*\voffset)
    {\includegraphics[width=\width,height=\height]{tikz/datasets/nyud_2.jpg}};
\node[inner sep=0pt] () at (2*\hoffset,-2*\voffset)
    {\includegraphics[width=\width,height=\height]{tikz/datasets/nyud_3.jpg}};
    
%%%% Fourth row
\node[inner sep=0pt, label=left:\rotatebox{90}{Taskonomy}] () at (0,-3*\voffset)
    {\includegraphics[width=\width,height=\height]{tikz/datasets/taskonomy_1.png}};
\node[inner sep=0pt] () at (\hoffset,-3*\voffset)
    {\includegraphics[width=\width,height=\height]{tikz/datasets/taskonomy_2.png}};
\node[inner sep=0pt] () at (2*\hoffset,-3*\voffset)
    {\includegraphics[width=\width,height=\height]{tikz/datasets/taskonomy_3.png}};
    
%%%% Fifth row
\node[inner sep=0pt, label=left:\rotatebox{90}{CelebA}] () at (0,-4*\voffset)
    {\includegraphics[width=\width,height=\height]{tikz/datasets/celeba_1.png}};
\node[inner sep=0pt] () at (\hoffset,-4*\voffset)
    {\includegraphics[width=\width,height=\height]{tikz/datasets/celeba_2.jpg}};
\node[inner sep=0pt] () at (2*\hoffset,-4*\voffset)
    {\includegraphics[width=\width,height=\height]{tikz/datasets/celeba_3.png}};


\end{tikzpicture}
\end{document}
